Effects of flow fluctuations and partial thermalization on $v_4$

The second and fourth Fourier harmonic of the azimuthal distribution of particles, $v_2$ and $v_4$, have been measured in Au+Au collisions at the Relativistic Heavy Ion Collider (RHIC). The harmonic $v_4$ is mainly induced from $v_2$ as a higher-order effect. However, the ratio $v_4/(v_2)^2$ is significantly larger than predicted by hydrodynamics. Effects of partial thermalization are estimated on the basis of a transport calculation, and are shown to increase $v_4/(v_2)^2$ by a small amount. We argue that the large value of $v_4/(v_2)^2$ seen experimentally is mostly due to elliptic flow fluctations. However, the standard model of eccentricity fluctuations is unable to explain the large magnitude of $v_4/(v_2)^2$ in central collisions.

==> fig2/PHENIXpion.txt <==
0.349 0.675001 0.148504
0.448 0.889741 0.0840759
0.548 0.913472 0.0557597
0.648 0.916332 0.0444192
0.747 0.865961 0.039772
0.847 0.906875 0.0365984
0.948 0.889685 0.0343682
1.048 0.900129 0.0341192
1.148 0.875703 0.0337977
1.248 0.893449 0.0348353
1.348 0.873486 0.0369717
1.448 0.902999 0.0396307
1.548 0.876449 0.0421156
1.648 0.83763 0.0463883
1.748 0.944132 0.0508057
1.848 0.90369 0.0554573
1.948 0.869911 0.0613222
2.09 0.893198 0.0530333
2.291 0.959791 0.0687091
2.491 0.928853 0.0913461
2.691 0.868426 0.121399
2.889 1.0073 0.16497
3.146 1.03535 0.209101


==> fig2/gnufig2.txt <==
set term post color eps enhan "Times-Roman" 25
set output "v4v2.eps"
set key right top spacing 1
set xrange [0:3] 
set yrange [0:2] 
set xlabel "p_t [GeV/c]"
set ylabel "v_4/v_2^2"
f1(x)=a1+b1*.42/x;
f2(x)=a2+b2*.42/x;
fs(x)=as+bs*.42/x
fh(x)=ah+bh*.42/x
fit [0.5:2.5] f1(x) 'histoK005.txt' using 1:4:5 via a1,b1;
fit [0.5:2.5] f2(x) 'histoK05.txt' using 1:4:5 via a2,b2;
fit [0.5:2.5] fs(x) 'PHENIXpion.txt' using 1:2:3 via as,bs;
fit [0.5:2.5] fh(x) 'hydro.txt' using 1:($4/($3**2)) via ah,bh;
plot 'PHENIXpion.txt' using 1:2:3  lt 2 lw 3 pt 5 w yerrorbars title "PHENIX",fs(x) lt 2 lw 3 notitle,'histoK05.txt' using 1:4:5 lt 3 lw 3 with yerrorbars title "K=0.5",f2(x) lt 3 lw 3 notitle,'histoK005.txt' using 1:4:5 lt 4 lw 3 with yerrorbars title "K=0.05",f1(x) lt 4 lw 3 notitle ,'hydro.txt' using 1:($4/($3**2)) w l lt 1 lw 3 title "hydro"


==> fig2/histoK005.txt <==
# pt     v2       stat err v4/v2^2  stat err on v4/v2^2
0.046667 0.012373 0.000384 6.197506 2.505957 
0.140000 0.036390 0.000375 2.281654 0.283529 
0.233333 0.058467 0.000405 1.458284 0.118613 
0.326667 0.080454 0.000448 1.086119 0.069178 
0.420000 0.101386 0.000499 1.091392 0.048591 
0.513333 0.121903 0.000561 0.964693 0.037718 
0.606667 0.141611 0.000631 0.891628 0.031449 
0.700000 0.161187 0.000712 0.831536 0.027401 
0.793333 0.180288 0.000805 0.845083 0.024770 
0.886667 0.198669 0.000912 0.759424 0.023106 
0.980000 0.217561 0.001033 0.780820 0.021824 
1.073333 0.235413 0.001171 0.763711 0.021138 
1.166667 0.254697 0.001327 0.721260 0.020456 
1.260000 0.270289 0.001507 0.700275 0.020628 
1.353333 0.288685 0.001716 0.658098 0.020585 
1.446667 0.301204 0.001953 0.669988 0.021528 
1.540000 0.318690 0.002212 0.680230 0.021776 
1.633333 0.336628 0.002513 0.660849 0.022177 
1.726667 0.346226 0.002863 0.624909 0.023882 
1.820000 0.364544 0.003240 0.680872 0.024382 
1.913333 0.383497 0.003681 0.623894 0.025027 
2.006667 0.397251 0.004187 0.630353 0.026534 
2.100000 0.406542 0.004787 0.647122 0.028961 
2.193333 0.424145 0.005430 0.611826 0.030184 
2.286667 0.436942 0.006166 0.698707 0.032294 
2.380000 0.441245 0.007005 0.680892 0.035980 
2.473333 0.458179 0.007883 0.647662 0.037549 
2.566667 0.495357 0.008955 0.653084 0.036495 
2.660000 0.486549 0.010249 0.692426 0.043294 
2.753333 0.506318 0.011633 0.661209 0.045377 
2.846667 0.489455 0.013469 0.531485 0.056224 
2.940000 0.503238 0.015103 0.614712 0.059637 
3.033333 0.533137 0.016986 0.616382 0.059760 
3.126667 0.511621 0.019552 0.661363 0.074694 
3.220000 0.570152 0.021418 0.684619 0.065886 
3.313333 0.565090 0.025400 0.651950 0.079543 
3.406667 0.536464 0.029488 0.549290 0.102464 
3.500000 0.556019 0.031686 0.662822 0.102492 
3.593333 0.573849 0.034837 0.511773 0.105789 
3.686667 0.604290 0.042563 0.627511 0.116557 
3.780000 0.683375 0.049266 0.578304 0.105495 
3.873333 0.603020 0.055556 0.892601 0.152779 
3.966667 0.610169 0.062500 1.036401 0.167873 
4.060000 0.635703 0.074953 0.641258 0.185474 
4.153333 0.570970 0.075378 0.237799 0.231215 


==> fig2/histoK05.txt <==
# pt     v2       stat err v4/v2^2  stat err on v4/v2^2
#0.046667 0.013547 0.000351 6.589614 1.915288
#0.140000 0.029692 0.000319 2.779328 0.361961
0.233333 0.043266 0.000338 1.742741 0.180714
0.326667 0.054920 0.000371 1.167161 0.123156
0.420000 0.065299 0.000414 1.303713 0.097038
0.513333 0.074516 0.000465 1.092198 0.083805
0.606667 0.082680 0.000526 0.990649 0.076915
0.700000 0.091907 0.000596 1.044743 0.070597
0.793333 0.099077 0.000679 0.870164 0.069193
0.886667 0.106880 0.000774 0.704872 0.067714
0.980000 0.115084 0.000884 0.742303 0.066713
1.073333 0.122404 0.001009 0.906778 0.067341
1.166667 0.126975 0.001157 0.762982 0.071732
1.260000 0.134598 0.001323 0.752078 0.073039
1.353333 0.141077 0.001516 0.695045 0.076155
1.446667 0.145527 0.001744 0.814452 0.082369
1.540000 0.154267 0.001995 0.651242 0.083815
1.633333 0.157309 0.002294 0.875252 0.092718
1.726667 0.165736 0.002630 0.708630 0.095730
1.820000 0.171796 0.003021 0.715903 0.102342
1.913333 0.182773 0.003472 0.606873 0.103935
2.006667 0.173135 0.003983 0.719248 0.132866
2.100000 0.188288 0.004584 0.737005 0.129294
2.193333 0.185147 0.005261 0.818849 0.153482
2.286667 0.192817 0.006075 0.683865 0.163395
2.380000 0.216364 0.006975 0.814136 0.148992
2.473333 0.192443 0.008040 0.898231 0.217095
2.566667 0.214020 0.009393 0.690625 0.205069
2.660000 0.208704 0.010689 0.542782 0.245405
2.753333 0.205815 0.012409 0.645756 0.292948
2.846667 0.254538 0.014205 0.572155 0.219245
2.940000 0.223828 0.016667 1.171723 0.332675
3.033333 0.220962 0.019274 0.191416 0.394754
3.126667 0.262451 0.021272 0.664979 0.308821
3.220000 0.240656 0.024311 0.986432 0.419765
3.313333 0.257543 0.028892 0.631823 0.435584
3.406667 0.248915 0.034503 0.729941 0.556878
3.500000 0.248311 0.038236 1.572305 0.620127
3.593333 0.317918 0.046324 0.280521 0.458329
3.686667 0.259125 0.050767 0.317002 0.756075
3.780000 0.380535 0.058926 0.872298 0.406925
3.873333 0.376333 0.066815 0.448022 0.471771
3.966667 0.295826 0.078087 -0.048581 0.892287
4.060000 0.240014 0.092057 -0.147421 1.598033
4.153333 0.313217 0.105409 -0.920279 1.074457


==> fig2/hydro.txt <==
#    0.01000 .120250E-01    0.01793    0.00050
#    0.03000 .272791E-01    0.01223    0.00142
    0.05000 .337413E-01    0.01873    0.00166
    0.07000 .366579E-01    0.02641    0.00204
    0.09000 .377775E-01    0.03361    0.00258
    0.11000 .378765E-01    0.04027    0.00321
    0.13000 .373682E-01    0.04650    0.00389
    0.15000 .364920E-01    0.05240    0.00458
    0.17000 .353939E-01    0.05805    0.00529
    0.19000 .341660E-01    0.06350    0.00601
    0.21000 .328676E-01    0.06879    0.00674
    0.23000 .315378E-01    0.07396    0.00747
    0.25000 .302025E-01    0.07902    0.00821
    0.27000 .288790E-01    0.08399    0.00896
    0.29000 .275796E-01    0.08890    0.00971
    0.31000 .263118E-01    0.09374    0.01047
    0.33000 .250813E-01    0.09852    0.01125
    0.35000 .238914E-01    0.10327    0.01203
    0.37000 .227442E-01    0.10796    0.01282
    0.39000 .216406E-01    0.11263    0.01363
    0.41000 .205814E-01    0.11726    0.01445
    0.43000 .195663E-01    0.12186    0.01528
    0.45000 .185946E-01    0.12643    0.01613
    0.47000 .176657E-01    0.13098    0.01699
    0.49000 .167786E-01    0.13550    0.01790
    0.51000 .159323E-01    0.14001    0.01881
    0.53000 .151251E-01    0.14449    0.01972
    0.55000 .143562E-01    0.14896    0.02064
    0.57000 .136238E-01    0.15341    0.02157
    0.59000 .129267E-01    0.15784    0.02250
    0.61000 .122635E-01    0.16225    0.02345
    0.63000 .116329E-01    0.16665    0.02442
    0.65000 .110333E-01    0.17103    0.02542
    0.67000 .104635E-01    0.17540    0.02644
    0.69000 .992227E-02    0.17975    0.02747
    0.71000 .940812E-02    0.18409    0.02852
    0.73000 .891990E-02    0.18841    0.02958
    0.75000 .845641E-02    0.19272    0.03065
    0.77000 .801647E-02    0.19702    0.03174
    0.79000 .759897E-02    0.20130    0.03285
    0.81000 .720282E-02    0.20557    0.03397
    0.83000 .682699E-02    0.20982    0.03510
    0.85000 .647049E-02    0.21406    0.03626
    0.87000 .613237E-02    0.21829    0.03742
    0.89000 .581170E-02    0.22250    0.03860
    0.91000 .550762E-02    0.22670    0.03980
    0.93000 .521933E-02    0.23089    0.04101
    0.95000 .494597E-02    0.23506    0.04224
    0.97000 .468686E-02    0.23922    0.04348
    0.99000 .444122E-02    0.24336    0.04473
    1.01000 .420839E-02    0.24749    0.04600
    1.03000 .398770E-02    0.25161    0.04729
    1.05000 .377854E-02    0.25571    0.04858
    1.07000 .358032E-02    0.25980    0.04989
    1.09000 .339247E-02    0.26388    0.05122
    1.11000 .321447E-02    0.26794    0.05256
    1.13000 .304578E-02    0.27199    0.05391
    1.15000 .288594E-02    0.27602    0.05528
    1.17000 .273448E-02    0.28004    0.05665
    1.19000 .259096E-02    0.28405    0.05805
    1.21000 .245500E-02    0.28804    0.05945
    1.23000 .232616E-02    0.29201    0.06087
    1.25000 .220410E-02    0.29597    0.06230
    1.27000 .208846E-02    0.29992    0.06374
    1.29000 .197888E-02    0.30385    0.06519
    1.31000 .187508E-02    0.30777    0.06666
    1.33000 .177673E-02    0.31167    0.06814
    1.35000 .168356E-02    0.31555    0.06963
    1.37000 .159529E-02    0.31943    0.07114
    1.39000 .151165E-02    0.32328    0.07265
    1.41000 .143242E-02    0.32712    0.07417
    1.43000 .135737E-02    0.33095    0.07571
    1.45000 .128626E-02    0.33476    0.07726
    1.47000 .121888E-02    0.33855    0.07882
    1.49000 .115506E-02    0.34233    0.08039
    1.51000 .109458E-02    0.34609    0.08197
    1.53000 .103729E-02    0.34984    0.08356
    1.55000 .983017E-03    0.35357    0.08516
    1.57000 .931596E-03    0.35728    0.08677
    1.59000 .882877E-03    0.36098    0.08839
    1.61000 .836720E-03    0.36467    0.09003
    1.63000 .792988E-03    0.36833    0.09166
    1.65000 .751556E-03    0.37198    0.09332
    1.67000 .712299E-03    0.37562    0.09497
    1.69000 .675105E-03    0.37923    0.09664
    1.71000 .639865E-03    0.38283    0.09832
    1.73000 .606475E-03    0.38642    0.10001
    1.75000 .574838E-03    0.38998    0.10170
    1.77000 .544860E-03    0.39353    0.10341
    1.79000 .516457E-03    0.39706    0.10512
    1.81000 .489543E-03    0.40058    0.10684
    1.83000 .464041E-03    0.40408    0.10857
    1.85000 .439876E-03    0.40756    0.11030
    1.87000 .416975E-03    0.41103    0.11205
    1.89000 .395277E-03    0.41448    0.11380
    1.91000 .374713E-03    0.41791    0.11556
    1.93000 .355228E-03    0.42133    0.11732
    1.95000 .336763E-03    0.42472    0.11910
    1.97000 .319262E-03    0.42810    0.12088
    1.99000 .302678E-03    0.43147    0.12266
    2.01000 .286962E-03    0.43481    0.12446
    2.03000 .272067E-03    0.43814    0.12626
    2.05000 .257950E-03    0.44145    0.12806
    2.07000 .244571E-03    0.44474    0.12987
    2.09000 .231889E-03    0.44802    0.13169
    2.11000 .219871E-03    0.45128    0.13352
    2.13000 .208480E-03    0.45452    0.13534
    2.15000 .197682E-03    0.45774    0.13718
    2.17000 .187449E-03    0.46095    0.13902
    2.19000 .177748E-03    0.46414    0.14086
    2.21000 .168552E-03    0.46731    0.14271
    2.23000 .159838E-03    0.47046    0.14457
    2.25000 .151575E-03    0.47360    0.14643
    2.27000 .143743E-03    0.47672    0.14830
    2.29000 .136318E-03    0.47982    0.15017
    2.31000 .129280E-03    0.48290    0.15204
    2.33000 .122608E-03    0.48597    0.15391
    2.35000 .116281E-03    0.48902    0.15579
    2.37000 .110284E-03    0.49205    0.15768
    2.39000 .104599E-03    0.49506    0.15957
    2.41000 .992086E-04    0.49805    0.16146
    2.43000 .940981E-04    0.50103    0.16336
    2.45000 .892524E-04    0.50399    0.16526
    2.47000 .846583E-04    0.50694    0.16716
    2.49000 .803022E-04    0.50986    0.16906
    2.51000 .761718E-04    0.51277    0.17097
    2.53000 .722552E-04    0.51566    0.17288
    2.55000 .685416E-04    0.51853    0.17479
    2.57000 .650200E-04    0.52139    0.17671
    2.59000 .616808E-04    0.52423    0.17863
    2.61000 .585142E-04    0.52705    0.18055
    2.63000 .555113E-04    0.52985    0.18247
    2.65000 .526635E-04    0.53264    0.18439
    2.67000 .499630E-04    0.53541    0.18632
    2.69000 .474018E-04    0.53816    0.18825
    2.71000 .449727E-04    0.54089    0.19018
    2.73000 .426689E-04    0.54361    0.19211
    2.75000 .404840E-04    0.54631    0.19404
    2.77000 .384119E-04    0.54899    0.19597
    2.79000 .364464E-04    0.55166    0.19791
    2.81000 .345823E-04    0.55431    0.19984
    2.83000 .328141E-04    0.55694    0.20177
    2.85000 .311368E-04    0.55955    0.20371
    2.87000 .295460E-04    0.56215    0.20565
    2.89000 .280370E-04    0.56473    0.20758
    2.91000 .266055E-04    0.56730    0.20952
    2.93000 .252475E-04    0.56985    0.21146
    2.95000 .239594E-04    0.57237    0.21340
    2.97000 .227375E-04    0.57489    0.21534
    2.99000 .215782E-04    0.57739    0.21727
    3.01000 .204785E-04    0.57987    0.21921
    3.03000 .194351E-04    0.58233    0.22115
    3.05000 .184453E-04    0.58478    0.22309
    3.07000 .175062E-04    0.58721    0.22502
    3.09000 .166153E-04    0.58963    0.22696
    3.11000 .157699E-04    0.59203    0.22889
    3.13000 .149678E-04    0.59441    0.23083
    3.15000 .142068E-04    0.59678    0.23276
    3.17000 .134846E-04    0.59913    0.23469
    3.19000 .127996E-04    0.60146    0.23662
    3.21000 .121495E-04    0.60378    0.23855
    3.23000 .115326E-04    0.60608    0.24048
    3.25000 .109472E-04    0.60837    0.24241
    3.27000 .103918E-04    0.61064    0.24433
    3.29000 .986468E-05    0.61290    0.24626
    3.31000 .936446E-05    0.61514    0.24818
    3.33000 .888979E-05    0.61736    0.25010
    3.35000 .843931E-05    0.61957    0.25202
    3.37000 .801179E-05    0.62176    0.25394
    3.39000 .760606E-05    0.62394    0.25585
    3.41000 .722100E-05    0.62610    0.25777
    3.43000 .685556E-05    0.62825    0.25968
    3.45000 .650871E-05    0.63038    0.26158
    3.47000 .617953E-05    0.63250    0.26349
    3.49000 .586709E-05    0.63460    0.26540
    3.51000 .557052E-05    0.63669    0.26730
    3.53000 .528905E-05    0.63876    0.26919
    3.55000 .502188E-05    0.64082    0.27109
    3.57000 .476828E-05    0.64286    0.27299
    3.59000 .452757E-05    0.64489    0.27488
    3.61000 .429907E-05    0.64690    0.27676
    3.63000 .408218E-05    0.64890    0.27865
    3.65000 .387628E-05    0.65089    0.28053
    3.67000 .368084E-05    0.65286    0.28241
    3.69000 .349529E-05    0.65481    0.28429
    3.71000 .331915E-05    0.65676    0.28616
    3.73000 .315194E-05    0.65868    0.28803
    3.75000 .299320E-05    0.66060    0.28989
    3.77000 .284250E-05    0.66250    0.29176
    3.79000 .269942E-05    0.66438    0.29362
    3.81000 .256359E-05    0.66626    0.29548
    3.83000 .243463E-05    0.66811    0.29733
    3.85000 .231219E-05    0.66996    0.29918
    3.87000 .219594E-05    0.67179    0.30103
    3.89000 .208556E-05    0.67361    0.30287
    3.91000 .198077E-05    0.67542    0.30470
    3.93000 .188126E-05    0.67721    0.30654
    3.95000 .178679E-05    0.67899    0.30837
    3.97000 .169707E-05    0.68075    0.31020
    3.99000 .161189E-05    0.68251    0.31202



==> fig3/FitParamvsK.txt <==
# Fits to transport results using v4/v2^2=A+B/pt
# where B in GeV/c (scaled by <pt> in the paper, <pt>=0.42 GeV/c here)
#K   A        dA(stat) B       dB(stat)
0.   0.556995 0.00129 0.200516 0.001442     
0.05 0.53248  0.01459 0.220598 0.01664
0.1  0.544061 0.01467 0.218667 0.01629 
0.3  0.585311 0.02944 0.222335 0.02983
0.5  0.575075 0.04891 0.248683 0.0472 
0.7  0.634901 0.06566 0.292297 0.06076 
1.   0.814917 0.12    0.268079 0.1075


==> fig3/gnufig3.txt <==
set term post color eps enhan "Times-Roman" 35
set output "fit.eps"
set key right bottom spacing 1
set xlabel "K"
set pointsize 2.
f(x)=a+b*x;
g(x)=c+d*x
fit [0.025:1.5] f(x) 'FitParamvsK.txt' using 1:2:3 via a,b;
fit [0.025:1.5] g(x) 'FitParamvsK.txt' using 1:($4)/.42:($5)/.42 via c,d;
plot [0:1.2][0:1] 'FitParamvsK.txt' using 1:2:3 lt 1 lw 3 pt 5 w yerrorbars \
title "A",f(x) lt 1 lw 3 notitle,'FitParamvsK.txt' using \
($1)+0.01:($4)/.42:($5)/.42 lt 2 lw 3 pt 7 w yerrorbars title "B", g(x) lt 2 lw 3 notitle  



==> fig4/gnufig4.txt <==
set term post color eps enhan "Times-Roman" 25
set output "centrality.eps"
set key left top spacing 1
#fk gives the Knudsen number as a function of Npart
fk(x)=1/2.5057/(ag+x*(bg+x*cg)+eg*sqrt(x))
ag=-0.00811577
bg=0.00214248
cg= -2.93076e-06
eg=0.0505147
set xlabel "Number of participants"
set ylabel "v_4/v_2^2"
plot [0:400][0:2] 'starv4.txt' using 2:3:($3):(($3)+($5)) lt 2 lw 3 pt 5 with yerrorbars title "STAR", 'phenixv4.txt' using 1:2:3 lt 4 lw 3 pt 6 with yerrorbars title "PHENIX",'x13_multbin.txt' using 2:((1.+.36*fk($2))*($7)) lt 1 lw 3 w l  title "Knudsen+fluctuations",'x13_multbin.txt' using 2:7 lt 3 lw 3 w l  title "MC Glauber",'starv2.txt' using 1:(0.5*(2-(($4)/($2))**4)):(0.5*(2-((($4)+($5))/($2))**4)):(0.5*(2-((($4)-($5))/($2))**4)) lt 7 lw 3 w yerrorbars title "fluct. from v_2",'x13_multbin.txt' using ($2):(0.5) lt 5 lw 3 w l   title "no fluctuations"



==> fig4/phenixv4.txt <==
#Npart
350.8260 1.61647 0.135654
301.6660 1.21654 0.0367921
255.7260 0.978699 0.0142208
216.3610 0.88293 0.00992978
182.4120 0.843997 0.00771212
152.7090 0.815217 0.00651886
126.7620 0.812607 0.00620208
104.1520 0.814251 0.00675116
84.5857 0.81709 0.00792563
67.7294 0.808937 0.00982288
47.1000 0.79893 0.0109318


==> fig4/starv2.txt <==
# STAR data from J. Adams et al, Phys. Rev. C72 (2005) 014904 fig.29
# and B.I. Abelev et al, arXiv:0801.3466, submitted to Phys. Rev. C
# Npart v2{2} v2{4} v2{LYZ} dv2{LYZ} 
#352	2.41                         
298	3.55  2.53  2.92    0.23     
232 	4.97  4.27  4.04    0.032    
165 	6.42  5.66  5.41    0.024    
114 	7.29  6.33  6.12    0.03     
75 	7.64  6.43  6.27    0.17     
46 	7.59  6.18  6.3     0.37     
#26 	7.25  5.68 	             
#13 	6.88                         


==> fig4/starv4.txt <==
#centr. Npart v4/v2^2 STAR error       our nonflow error
75  014.1  1.26918  0.0697738     -0.410
65  027.2  1.15343 0.0333624      -0.226
55  047.5  0.95183  0.0155857     -0.125
45  076.3  0.920442 0.0116372     -0.082
35  115.5  0.882869 0.00675257    -0.060
25  167.1  0.907465  0.00663528   -0.053
15  234.8  1.02977 0.0102646      -0.067
7.5 299.7  1.32075 0.0322965      -0.095
2.5 350.6  1.60824  0.0989243     -0.172 


==> fig4/x13_multbin.txt <==

#centralite Npart Ncoll 1/SdN/dy <epspart> sqrt(<epspart^2>) v4/v22 
0.025000 351.747485 1078.865616 8.951818 0.093588 0.105909 1.032201
0.075000 298.031097 843.603715 8.248352 0.142131 0.157705 0.898240
0.125000 252.243440 667.186612 7.619590 0.194135 0.210556 0.798077
0.175000 213.014497 526.213909 6.990377 0.240228 0.257462 0.747405
0.225000 179.103981 412.691323 6.381149 0.283589 0.301978 0.719808
0.275000 149.476557 319.802185 5.767713 0.319981 0.340006 0.706652
0.325000 123.183120 243.237735 5.161833 0.356796 0.378465 0.696303
0.375000 100.378858 181.740803 4.581973 0.391532 0.414687 0.689934
0.425000 80.492092 132.595923 3.997916 0.422936 0.448205 0.687231
0.475000 63.364146 94.515433 3.476545 0.456427 0.484138 0.686818
0.525000 48.966192 66.021460 3.001900 0.490827 0.520074 0.679599
0.575000 37.006862 44.730153 2.576855 0.530552 0.561212 0.671033
0.625000 26.762353 28.952980 2.223859 0.574742 0.606308 0.657790
0.675000 18.634501 18.037568 1.985070 0.626385 0.657592 0.638643
0.725000 11.759841 10.057446 1.947621 0.690127 0.719197 0.614192
0.775000 6.462954 4.798110 2.430070 0.726789 0.758550 0.611259


==> fig4/x13_npartbin.txt <==
#centralite Npart Ncoll 1/SdN/dy <epspart> sqrt(<epspart^2>) v4/v22 
0.025000 352.095201 1070.697847 8.844413 0.092705 0.104644 1.008102
0.075000 297.231187 838.950708 8.209667 0.141844 0.156415 0.871314
0.125000 251.416335 663.484805 7.578100 0.192798 0.208602 0.784247
0.175000 212.039184 523.743041 6.968841 0.240348 0.257233 0.738666
0.225000 177.662548 408.715879 6.338622 0.284676 0.302388 0.707564
0.275000 147.623249 314.884334 5.720243 0.321903 0.341177 0.697887
0.325000 121.775503 240.308525 5.140328 0.358790 0.379804 0.689261
0.375000 99.224537 179.927041 4.550776 0.391775 0.414702 0.686008
0.425000 79.808292 132.059099 3.995496 0.425802 0.450755 0.682858
0.475000 62.785099 94.278754 3.471272 0.458550 0.485827 0.681986
0.525000 48.361704 65.738273 3.009092 0.495546 0.524311 0.673779
0.575000 36.299050 44.251484 2.580601 0.532829 0.563849 0.671257
0.625000 26.359432 28.760774 2.223827 0.574258 0.606187 0.659922
0.675000 18.386505 17.956673 1.992102 0.630813 0.661562 0.637466
0.725000 12.416305 10.872057 1.933011 0.685943 0.715172 0.614814
0.775000 7.928117 6.250934 2.218076 0.724565 0.753761 0.605001
#0.825000 4.445326 3.060672 3.746384 0.705717 0.744594 0.642360


==> fig5/fluct-toy.txt <==
#Npart   <v2^4>/<v2^2>^2   hydro
350.826   2.87536   0.5
301.666   2.22163   0.5
255.726   1.78916   0.5
216.361   1.57241   0.5    
182.412   1.46848   0.5
152.709   1.42245   0.5  
126.762   1.41168   0.5
104.152   1.42769   0.5
84.5857   1.46903   0.5
67.7294   1.53887   0.5
47.1000   1.71476   0.5
26        2.12774   0.5
13        2.69646   0.5


==> fig5/gnufig5.txt <==
set term post color eps enhan "Times-Roman" 25
set output "toy.eps"
set key left top spacing 1
fk(x)=1/2.5057/(ag+x*(bg+x*cg)+eg*sqrt(x))
ag=-0.00811577
bg=0.00214248
cg= -2.93076e-06
eg=0.0505147
set xlabel "Number of participants"
set ylabel "v_4/v_2^2"
plot [0:400][0:2] 'starv4.txt' using 2:3:($3):(($3)+($5)) lt 2 lw 3 pt 5 with yerrorbars title "STAR", 'phenixv4.txt' using 1:2:3 lt 4 lw 3 pt 6 with yerrorbars title "PHENIX",'fluct-toy.txt' using 1:((0.5+.18*fk($1))*(($2))) lt 1 lw 3 w l  title "Knudsen+fluct.",'fluct-toy.txt' using 1:(0.5*($2)) lt 3 lw 3 w l  title "Gaussian flow fluct.",'starv2.txt' using 1:(0.5*(2-(($4)/($2))**4)):(0.5*(2-((($4)+($5))/($2))**4)):(0.5*(2-((($4)-($5))/($2))**4)) lt 7 lw 3 w yerrorbars title "fluct. from v_2"




==> fig5/phenixv4.txt <==
#Npart
350.8260 1.61647 0.135654
301.6660 1.21654 0.0367921
255.7260 0.978699 0.0142208
216.3610 0.88293 0.00992978
182.4120 0.843997 0.00771212
152.7090 0.815217 0.00651886
126.7620 0.812607 0.00620208
104.1520 0.814251 0.00675116
84.5857 0.81709 0.00792563
67.7294 0.808937 0.00982288
47.1000 0.79893 0.0109318


==> fig5/starv2.txt <==
# STAR data from J. Adams et al, Phys. Rev. C72 (2005) 014904 fig.29
# and B.I. Abelev et al, arXiv:0801.3466, submitted to Phys. Rev. C
# Npart v2{2} v2{4} v2{LYZ} dv2{LYZ} 
#352	2.41                         
298	3.55  2.53  2.92    0.23     
232 	4.97  4.27  4.04    0.032    
165 	6.42  5.66  5.41    0.024    
114 	7.29  6.33  6.12    0.03     
75 	7.64  6.43  6.27    0.17     
46 	7.59  6.18  6.3     0.37     
#26 	7.25  5.68 	             
#13 	6.88                         


==> fig5/starv4.txt <==
#centr. Npart v4/v2^2 STAR error       our nonflow error
75  014.1  1.26918  0.0697738     -0.410
65  027.2  1.15343 0.0333624      -0.226
55  047.5  0.95183  0.0155857     -0.125
45  076.3  0.920442 0.0116372     -0.082
35  115.5  0.882869 0.00675257    -0.060
25  167.1  0.907465  0.00663528   -0.053
15  234.8  1.02977 0.0102646      -0.067
7.5 299.7  1.32075 0.0322965      -0.095
2.5 350.6  1.60824  0.0989243     -0.172 


==> fig6/alpha.txt <==
0.01 3.99992 3.99992
0.03 3.99924 3.99924
0.05 3.99787 3.99788
0.07 3.99583 3.99583
0.09 3.99308 3.9931
0.11 3.98964 3.98968
0.13 3.98547 3.98555
0.15 3.98058 3.98072
0.17 3.97493 3.97516
0.19 3.96851 3.96887
0.21 3.9613  3.96184
0.23 3.95327 3.95404
0.25 3.94437 3.94546
0.27 3.93459 3.93608
0.29 3.92388 3.92587
0.31 3.91219 3.91481
0.33 3.89947 3.90286
0.35 3.88567 3.88999
0.37 3.87073 3.87616
0.39 3.85457 3.86133
0.41 3.83712 3.84545
0.43 3.81829 3.82845
0.45 3.79799 3.81028
0.47 3.77609 3.79086
0.49 3.75249 3.77011
0.51 3.72703 3.74793
0.53 3.69957 3.72421
0.55 3.66993 3.69882
0.57 3.63789 3.67161
0.59 3.60324 3.6424
0.61 3.5657  3.61098
0.63 3.52497 3.57711
0.65 3.48069 3.54048
0.67 3.43244 3.50075
0.69 3.37973 3.45747
0.71 3.32197 3.41009
0.73 3.25848 3.35795
0.75 3.18841 3.30018
0.77 3.11073 3.23569
0.79 3.02419 3.16303
0.81 2.9272  3.08027
0.83 2.81778 2.98477
0.85 2.69339 2.87287
0.87 2.55076 2.73925
0.89 2.38575 2.57616
0.91 2.19325 2.37213
0.93 1.96807 2.11151
0.95 1.70871 1.78211
0.97 1.42388 1.42063
0.99 1.12683 1.1253


==> fig6/gnufig6.txt <==
set term post color eps enhan "Times-Roman" 35
set output "alpha4.eps"
set key left top spacing 1
set xlabel "resolution"
set ylabel "{/Symbol a}"
set pointsize 2.
plot [0:1][0:4] 'alpha.txt' using 1:2 lt 1 lw 5 w l notitle,'alpha.txt' using 1:3 lt 3 lw 5 w l notitle 

